Simulation of high-performance memory allocators

For the last thirty years, a large variety of memory allocators have been proposed. Since performance, memory usage and energy consumption of each memory allocator differs, software engineers often face difficult choices in selecting the most suitable approach for their applications. To this end, custom allocators are developed from scratch, which is a difficult and error-prone process. This issue has special impact in the field of portable consumer embedded systems, that must execute a limited amount of multimedia applications, demanding high performance and extensive memory usage at a low energy consumption. This paper presents a flexible and efficient simulator to study Dynamic Memory Managers (DMMs), a composition of one or more memory allocators. This novel approach allows programmers to simulate custom and general DMMs, which can be composed without incurring any additional runtime overhead or additional programming cost. We show that this infrastructure simplifies DMM construction, mainly because the target application does not need to be compiled every time a new DMM must be evaluated and because we propose a structured method to search and build DMMs in an object-oriented fashion. Within a search procedure, the system designer can choose the "best" allocator by simulation for a particular target application and embedded system. In our evaluation, we show that our scheme delivers better performance, less memory usage and less energy consumption than single memory allocators.

==> Biographies.txt <==
José L. Risco-Martín is Assistant Professor at the Computer Architecture and Automation Department of Complutense University of Madrid (UCM), Spain. His research interests focus on computational theory of modeling and simulation, with emphasis on Discrete Event Systems Specification (DEVS), dynamic memory management for embedded systems and evolutionary computation.

J. Manuel Colmenar is Assistant Professor at the Computer Architecture and Automation Department of Complutense University of Madrid (UCM), Spain. His research interests focus on design methodologies for integrated systems and high-performance embedded systems, novel architectures for logic and memories in forthcoming nano-scale electronics, dynamic memory management and memory hierarchy optimizations for embedded systems, and low-power design of embedded systems. 

J. Ignacio Hidalgo is Associate Professor at the Computer Architecture and Automation Department of Complutense University of Madrid (UCM). His research interests include processor design with special emphasis on the application of novel timing methodologies, memory hierarchy optimization and management, thermal-aware designs, and the application of Bio-inspired optimization techniques in CAD problems.

David Atienza Alonso is Professor and Director of the Embedded Systems Laboratory (ESL) at the Institute of Electrical Engineering within the School of Engineering (STI) of EPFL, Switzerland. He also holds the position of Adjunct Professor at the Computer Architecture and Automation Department of Complutense University of Madrid (UCM), Spain. Additionally, he is currently Scientific Counselor of long-time research of Inter-University Micro-Electronics Center Nederland (IMEC-NL), Holst Centre, Eindhoven, The Netherlands. His research interests focus on design methodologies for integrated systems and high-performance embedded systems, including new modelling frameworks to explore thermal management techniques for Multi-Processor System-on-Chip, novel architectures for logic and memories in forthcoming nano-scale electronics, dynamic memory management and memory hierarchy optimizations for embedded systems, Networks-on-Chip interconnection design, and low-power design of embedded systems. 

